Denial of Service Attacks on Control Systems with Packet Loss

The performance of control systems with packet loss as a result of an attack over the actuation communication channel is analysed. The operator is assumed to monitor the state of the channel by measuring the average number of packet losses and an attack detection criteria is established based on the statistic. The performance of the attacker is measured in terms of the increase of the linear quadratic cost function of the operator subject to a given detection constraint. Within that setting, the optimal denial of service (DoS) attack strategy is formulated for UDP-like and TCP-like communication protocols. {For both communication protocols,} DoS attack constructions that are independent and identically distributed (IID) are compared to those that are non-stationary. The main contributions of this paper are (i) explicit characterisation of the expected cost increase of the optimal attack constructions and the associated packet loss parameter for the IID case, (ii) proof, by example, that non-stationary random attacks outperform IID attacks in the presence of detection constraints.

==> References_Submission.txt <==
Casbolt, W., Jones, B., and Esnaola, I. (2019). Optimal control
over multiple input lossy channels. arXiv preprint
arXiv:1911.07548.
Colbert, E.J.M. and Kott, A. (2016). Cyber-security of SCADA
and Other Industrial Control Systems. Springer International
Publishing.
Mo, Y., Garone, E., and Sinopoli, B. (2013). LQG control
with Markovian packet loss. In Proc. European Control
Conference, 2380–2385.
Schenato, L., Sinopoli, B., Franceschetti, M., Poolla, K., and
Sastry, S.S. (2007). Foundations of control and estimation
over lossy networks. In Proc. IEEE, 95(1), 163–187.
Seber, G.A.F. (2007). A Matrix Handbook for Statisticians.
Wiley-Interscience, New York, NY, USA.
Sinopoli, B., Schenato, L., Franceschetti, M., Poolla, K., and
Sastry, S.S. (2005). Optimal control with unreliable communication:
the tcp case. In Proc. American Control Conference,
5, 3354–3359.
Sinopoli, B., Schenato, L., Franceschetti, M., Poolla, K., and
Sastry, S.S. (2008). Optimal linear LQG control over lossy
networks without packet acknowledgment. Asian Journal
Control, 10(1), 3–13.
Zhang, H., Cheng, P., Shi, L., and Chen, J. (2016). Optimal DoS
Attack Scheduling in Wireless Networked Control System.
IEEE Transactions on Control Systems Technology, 24(3),
843–852.
